NLO QCD corrections to tW' and tZ' production in forward-backward asymmetry models

We consider Z' and W' models recently proposed to explain the top forward-backward asymmetry at the Tevatron. We present the next-to-leading order QCD corrections to associated production of such vector bosons together with top quarks at the Large Hadron Collider, for centre-of-mass energies of 7 and 8 TeV. The corrections are significant, modifying the total production cross-section by 30-50%. We consider the effects of the corrections on the top and vector-boson kinematics. The results are directly applicable to current experimental searches, for both the ATLAS and CMS collaborations.

==> response.txt <==
We thank the referee for their report, including further suggestions. We respond as follows:

* We apologise for overlooking the typing error regarding the relative size of the W' and Z' K-factors. This has now been amended, and the discussion of the relative difference expanded upon.

* The third paragraph of section 4 has been corrected, as have the captions of tables 1-4.

* Table captions in the supplementary document have also been updated. We note that table 15 includes the sum of tables 16 and 17, analagous to tables 18-20. We have chosen to keep both tables in case these improve the ease of use of the numbers (in any case, these are in the supplementary document).


